Cross-cultural value alignment frameworks for responsible AI governance: Evidence from China-West comparative analysis

As Large Language Models (LLMs) increasingly influence high-stakes decision-making across global contexts, ensuring their alignment with diverse cultural values has become a critical governance challenge. This study presents a Multi-Layered Auditing Platform for Responsible AI that systematically evaluates cross-cultural value alignment in China-origin and Western-origin LLMs through four integrated methodologies: Ethical Dilemma Corpus for assessing temporal stability, Diversity-Enhanced Framework (DEF) for quantifying cultural fidelity, First-Token Probability Alignment for distributional accuracy, and Multi-stAge Reasoning frameworK (MARK) for interpretable decision-making. Our comparative analysis of 20+ leading models, such as Qwen, GPT-4o, Claude, LLaMA, and DeepSeek, reveals universal challenges-fundamental instability in value systems, systematic under-representation of younger demographics, and non-linear relationships between model scale and alignment quality-alongside divergent regional development trajectories. While China-origin models increasingly emphasize multilingual data integration for context-specific optimization, Western models demonstrate greater architectural experimentation but persistent U.S.-centric biases. Neither paradigm achieves robust cross-cultural generalization. We establish that Mistral-series architectures significantly outperform LLaMA3-series in cross-cultural alignment, and that Full-Parameter Fine-Tuning on diverse datasets surpasses Reinforcement Learning from Human Feedback in preserving cultural variation...

==> data/agreements.csv <==
Model,Agreement-basic,Agreement-all
Yi-1.5-34B-Chat , 90.9425287356322 , 64.32183908045978
Yi-1.5-9B-Chat , 80.64367816091954 , 22.850574712643677
Yi-1.5-6B-Chat , 79.2183908045977 , 26.298850574712645
Qwen2-72B-Instruct , 96.32183908045977 , 75.26436781609196
Qwen2-7B-Instruct , 92.13793103448276 , 48.735632183908045
Qwen2-1.5B-Instruct , 84.6896551724138 , 28.32183908045977
Qwen2-0.5B-Instruct , 56.55172413793104 , 0.5057471264367815
Llama-3-70B-Instruct , 91.67816091954023 , 77.74712643678161
Llama-3-8B-Instruct , 87.95402298850574 , 47.356321839080465
Llama-2-70B-Chat , 82.71264367816093 , 59.724137931034484
Llama-2-13B-Chat , 68.32183908045977 , 12.873563218390805
Llama-2-7B-Chat , 42.57471264367816 , 3.3563218390804597
Mixtral-8x22B-Instruct , 94.48275862068965 , 41.10344827586207
Mixtral-8x7B-Instruct , 87.63218390804597 , 53.287356321839084
Mistral-7B-Instruct , 76.73563218390804 , 47.770114942528735
Claude-3.5-Sonnet , 96.13793103448276 , 82.71264367816093
Claude-3-Sonnet , 82.20689655172414 , 16.137931034482758
Claude-3-Haiku , 85.79310344827587 , 54.75862068965517
GPT-4o , 96.55172413793103 , 58.85057471264368
GPT-3.5-Turbo , 94.80459770114943 , 68.6896551724138

==> data/consequence-flip.csv <==
Model, Flipping-ratio

Yi-1.5-34B-Chat , 16.511
Qwen2-72B-Instruct , 9.040
Qwen2-7B-Instruct , 21.037
Llama-3-70B-Instruct , 9.107
Llama-3-8B-Instruct , 14.174
Llama-2-70B-Chat , 12.317
Mixtral-8x7B-Instruct , 20.707
Mistral-7B-Instruct , 31.857
Claude-3.5-Sonnet , 9.894
Claude-3-Haiku , 18.723
GPT-4o , 5.625
GPT-3.5-Turbo , 10.040

==> data/consistency.csv <==
Model,Truth,Loyalty,Individual,Community,Short-Term,Long-Term,Justice,Mercy
Yi-1.5-34B, 95.6081081081081, 4.391891891891902, 28.6231884057971, 71.3768115942029, 17.57188498402556, 82.42811501597444, 32.78688524590164, 67.21311475409837
Qwen2-72B, 96.3380281690141, 3.6619718309859053, 30.519480519480517, 69.48051948051949, 21.629213483146067, 78.37078651685394, 34.504792332268366, 65.49520766773163
Qwen2-7B, 91.47727272727273, 8.522727272727266, 25.106382978723403, 74.8936170212766, 9.848484848484848, 90.15151515151516, 27.27272727272727, 72.72727272727273
Llama-3-70B, 94.93333333333334, 5.066666666666663, 28.104575163398692, 71.89542483660131, 19.30835734870317, 80.69164265129683, 32.94460641399417, 67.05539358600583
Llama-3-8B, 92.5, 7.5, 27.570093457943923, 72.42990654205607, 16.88888888888889, 83.11111111111111, 38.02083333333333, 61.97916666666667
Llama-2-70B, 96.63608562691131, 3.36391437308869, 30.4, 69.6, 18.025751072961373, 81.97424892703863, 26.978417266187048, 73.02158273381295
Mixtral-8x7B, 90.97472924187726, 9.025270758122744, 20.975609756097562, 79.02439024390245, 11.059907834101383, 88.94009216589862, 24.880382775119617, 75.11961722488039
Mistral-7B, 92.01680672268907, 7.9831932773109315, 27.450980392156865, 72.54901960784314, 8.928571428571429, 91.07142857142857, 36.597938144329895, 63.402061855670105
Claude-Sonnet, 90.02624671916011, 9.973753280839887, 27.058823529411764, 72.94117647058823, 19.379844961240313, 80.62015503875969, 31.30434782608696, 68.69565217391303
Claude-Haiku, 95.2755905511811, 4.7244094488189035, 28.638497652582164, 71.36150234741784, 16.872427983539097, 83.1275720164609, 23.346303501945524, 76.65369649805447
GPT-4o, 89.26829268292683, 10.731707317073173, 29.268292682926827, 70.73170731707317, 20.0, 80.0, 34.146341463414636, 65.85365853658536
GPT-3.5, 96.72619047619048, 3.2738095238095184, 27.79783393501805, 72.20216606498195, 16.17161716171617, 83.82838283828383, 35.273972602739725, 64.72602739726028
